Finder: Agentic Closed-Loop Object Finding for Embodied Grounding

Finding the object referred to by language in a partially observed 3D scene is a core capability for embodied agents. Existing approaches either couple object search with online exploration, which can be costly when relevant observations have already been captured, or query pre-built open-vocabulary maps and scene graphs in a static, one-shot fashion. We present Finder, an agentic closed-loop object-finding primitive for embodied grounding. Instead of treating grounding as passive retrieval from a fixed scene representation, Finder maintains a typed loop state that links query-conditioned planning, scoped evidence gathering, candidate verification, and accept/continue/abort control. When evidence is incomplete or ambiguous, the loop can redirect subsequent perception and comparison rather than simply returning the top retrieved object. On open-vocabulary embodied Object Retrieval in Habitat/HM3D and real-world RGB-D scenes, Finder improves the averaged 1m success rate by 15.75 points over strong baselines. The same primitive also transfers to sequential object grounding and embodied object-centric question answering, improving spatial and temporal localization without changing the inner grounding protocol. Project page: https://finder-vln.github.io.

==> README.txt <==
arXiv source package for:
Finder: Agentic Closed-Loop Object Finding for Embodied Grounding

Upload the contents of this folder as the arXiv source archive. The main file
is main.tex. Compile with:

  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

The package contains only the TeX source, bibliography/style files, and image
assets referenced by main.tex. Auxiliary build files and the compiled PDF are
intentionally omitted from the upload package.

